Extended Labeled Faces in-the-Wild (ELFW): Augmenting Classes for Face Segmentation

Existing face datasets often lack sufficient representation of occluding objects, which can hinder recognition, but also supply meaningful information to understand the visual context. In this work, we introduce Extended Labeled Faces in-the-Wild (ELFW), a dataset supplementing with additional face-related categories -- and also additional faces -- the originally released semantic labels in the vastly used Labeled Faces in-the-Wild (LFW) dataset. Additionally, two object-based data augmentation techniques are deployed to synthetically enrich under-represented categories which, in benchmarking experiments, reveal that not only segmenting the augmented categories improves, but also the remaining ones benefit.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2020submission
 bibtex eccv2020submission
 latex eccv2020submission
 latex eccv2020submission

or 

 pdflatex eccv2020submission
 bibtex eccv2020submission
 pdflatex eccv2020submission
 pdflatex eccv2020submission


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> reviews_eccv/AnonReviewer1.txt <==
Official Review of Paper2847 by AnonReviewer1
ECCV 2020 Conference Paper2847 AnonReviewer1
08 May 2020 (modified: 22 May 2020)ECCV 2020 Conference Paper2847 Official ReviewReaders: Program Chairs, Paper2847 Area Chairs, Paper2847 AnonReviewer1, Paper2847 Authors
Summary Of Contributions: This paper presents a database for studying semantic segmentation of face images.  In comparison to the existing data set that this paper extends, the presented database includes three new class labels (beard-mustache, sunglasses, head-wearable).  Additionally, data augmentation is applied via generation of images with synthetically added examples of sunglasses, hands, and mouth masks.  Experimental results show some improvement in segmentation accuracy from the proposed data augmentation.
Strengths: 1. database - this paper gives an updated database for studying semantic segmentation of face images.  Specifically, the paper builds upon the superpixel segmentation labels that were given for a subset of the Labeled Faces in the Wild images.  Of the original ~3k labeled images in LFW, about 600 were re-labeled to account for the newly introduced class labels (beard-mustache, sunglasses, head-wearable), and an additional 800 were added, which contain at least one of the three new categories.  

2. augmentation - The updated database contains a small number of faces with sunglasses (125), as well as a small number of faces exhibiting occlusion by hands (56).  Therefore, the paper proposes synthetic data augmentation by super-imposing images of sunglasses and/or hands onto the face images.  The method for adding the hands onto images follows an existing method of Hand2Face.  It is also demonstrated qualitatively that using only synthetic examples (of mouth masks) can generalize to real images.

3. empirical validation - The paper tests two existing methods for semantic segmentation, and finds that the proposed synthetic data augmentation gives some improvement to segmentation accuracy.
Weaknesses: 1. database - the size of the proposed database, and in particular the number of examples of classes of examples such as sunglasses, as well as the number of class labels, is small.  Although it is contemporaneous work, just as a point of comparison, CelebAMask-HQ has an order of magnitude more images and 19 classes rather than 6.  The concern is, especially with only 62 images of sunglasses in the validation set, that if this database is to be used as a benchmark for other researchers, overfitting will quickly become an issue.

2. novelty - the data augmentation is fairly straightforward in the case of sunglasses, and using existing work in the case of hands.  Performance is tested with existing segmentation algorithms.  Therefore, overall novelty of the paper is fairly limited; essentially what is arguably new in this paper is that synthetic augmentation can help semantic segmentation of face images.  

3. empirical validation - the increase in performance from the data augmentation is fairly modest.  Given the relatively small size of the data set and small performance gain, it would have been helpful if multiple experimental runs/cross-fold validation was performed to get a sense of if the improvements are statistically significant.
Suggestion To Authors: I would consider making the tone/writing of the paper a bit more serious/academic.  For example, remove unnecessary/colloquial adjectives and phrases such as "notorious" and "to name 'a few'".  
Preliminary Rating: 2: Weak reject
Preliminary Rating Justification: This paper has two main directions - introducing a new data set, and demonstrating performance increase through synthetic data augmentation.  However, progress along both dimensions is somewhat incremental - the data set is fairly small, especially if to be used as a standard benchmark for future study, and the data augmentation technique uses existing work and provides only modest improvement in performance.
Confidence: 4: High, published similar work

==> reviews_eccv/AnonReviewer2.txt <==
Official Review of Paper2847 by AnonReviewer2
ECCV 2020 Conference Paper2847 AnonReviewer2
11 May 2020 (modified: 22 May 2020)ECCV 2020 Conference Paper2847 Official ReviewReaders: Program Chairs, Paper2847 Area Chairs, Paper2847 AnonReviewer2, Paper2847 Authors
Summary Of Contributions: This paper proposes a dataset, ELFW, for semantic segmentation on facial images, which is extended from the commonly used face dataset LFW. The extension is done in refining and fixing previous labels, and more importantly augmenting the data by adding common objects (glasses, hands, ect.) that interact with (present around, or occlude) faces.

The paper introduces a systematic method to augment faces with common objects such as face masks, sunglasses and hands by synthetically placing object images at appropriate locations.

The augmentation is shown to improve baseline networks (FCN and DeepLabV3) in semantic segmentation. Qualitative results also show the network can generalize to some real-world images, albeit trained on synthetically augmented samples.
Strengths: The work presents good effort in enhancing the current face image datasets by better labeling and more diverse object labeling (around or occluding the face region). This is potentially helpful for many face understanding and recognition tasks. 

The evaluation presents some insights for how much semantic segmentation can be improved by proposed augmentation.

The qualitative results show the network trained on synthetically augmented dataset can generalize to real-world images.

Good writing and presentation in the paper.
Weaknesses: 1. Limited technical contribution: the dataset could be a contribution, but I would say the technical contribution is limited and the newly proposed data augmentation is mostly built on previous works. The hand augmentation method is mostly based on [52] and [72]. Placing eye glasses or masks is also based on a common method (Viola & Jones and scaling).

2. Some related works missing: 
- Saito et al. [ECCV 16], Real-time Facial Segmentation and Performance Capture from RGB Input. In this work, they augmented input images in LFW and Facewarehouse datasets, by synthesizing hand on faces, to make semantic segmentation more robust.
- Lin et al. [CVPR 19] Face Parsing with RoI Tanh-Warping, presents face parsing dataset in good quality.

3. Where do the hand images come from? Are they directly from [52] or there are some modifications? The authors mention one limitation in failing on some hand pose/locations. May I assume this is due to the limited variation of hand images, or?

4. In qualitative evaluation, it probably worth to show the comparison between the networks trained on non-augmented and augmented dataset. This comparison could show augmentation improves the robustness and can detect occluded objects better.

5. The work extends the LFW dataset in 3 ways: (1) updated the previously labelled contours; (2) labeled previously unlabelled data; (3) augmented and labelled new objects. 
I suppose refined labels should help, but by how much? Maybe this is one more evaluation to demonstrate your contribution.

6. More applications could be good to show the effectiveness of the dataset.
Suggestion To Authors: Typo: line 431, “1 traning day” -> “1 training day” (?)

Typo: line 582: ‘halo-effect’, instead of ‘hallo-effect’

I’ve seen this in some papers, but when mentioning floating numbers, in line 409 to 410, does 2^(-4) mean 1/16 or 2e-4? Same issue with (0.4)^(-5)

Preliminary Rating: 2: Weak reject
Preliminary Rating Justification: This work presents a refined and augmented face semantic segmentation dataset based on LFW. The extension (especially augmentation) is shown to improve segmentation quality, by quantitative metrics. Qualitative results also show model trained synthetically augmented data could generalize on real-world input.

However, I find the technical contribution of this work somewhat limited: the augmentation method is mostly based on previous methods. Some evaluations and comparisons are missing (please see the weakness session) to validate the effectiveness of label refinement. Therefore I’d consider this submission below the bar of ECCV.
Confidence: 4: High, published similar work


==> reviews_eccv/AnonReviewer3.txt <==
Official Review of Paper2847 by AnonReviewer3
ECCV 2020 Conference Paper2847 AnonReviewer3
09 May 2020 (modified: 22 May 2020)ECCV 2020 Conference Paper2847 Official ReviewReaders: Program Chairs, Paper2847 Area Chairs, Paper2847 AnonReviewer3, Paper2847 Authors
Summary Of Contributions: The paper is clear

It proposed a new facial segmentation dataset

The dataset consider more occlusion cases 
and provides more fruitful categories

Strengths: Paper considers more objects that interactive with face
like glasses & hair & mustache those are hardly defined
by the facial landmarks and give those part an extensive
pixel-wise annotation.

Paper also discuss how to use an extra object (40 assets)
to augment the occlusion data
and evaluate its performance
Weaknesses: The capacity of the dataset is limited.
Given a usual segmentation dataset always
contains tens thousands of images
the data in proposed dataset is limited

The novelty is low, The annotation and the 
augmentation experiment seems trivial
Suggestion To Authors: There are many experiments authors can add
based on that dataset. The novelty and workload
 of current work seems slightly not sufficient

However due to the protocol of review I will
not suggest authors to add experiments at this time.

Given on the potential applications behind
the proposed dataset I will vote for accept.
Preliminary Rating: 4: Borderline accept
Preliminary Rating Justification: I think this paper is slightly over the bar of acceptance

Given the potential application behind this dataset 
(face generation, 3D model for ambitious shape facial component etc.)
so I vote for accept 

But I'm fine with that if someone like to reject this paper
because of limited novelty and workload.
I think authors can also add more experiment and accept at next time.
Confidence: 4: High, published similar work
